On the Relationship between Truth and Political Bias in Language Models

Language model alignment research often attempts to ensure that models are not only helpful and harmless, but also truthful and unbiased. However, optimizing these objectives simultaneously can obscure how improving one aspect might impact the others. In this work, we focus on analyzing the relationship between two concepts essential in both language model alignment and political science: truthfulness and political bias. We train reward models on various popular truthfulness datasets and subsequently evaluate their political bias. Our findings reveal that optimizing reward models for truthfulness on these datasets tends to result in a left-leaning political bias. We also find that existing open-source reward models (i.e., those trained on standard human preference datasets) already show a similar bias and that the bias is larger for larger models. These results raise important questions about the datasets used to represent truthfulness, potential limitations of aligning models to be both truthful and politically unbiased, and what language models capture about the relationship between truth and politics.

==> supplementary-data/political-keyword-list.csv <==
Topic,Keyword
Taxes,Tax
Taxes,Taxation
Taxes,Income tax
Taxes,Corporate tax
Taxes,Tax policy
Taxes,Tax reform
Taxes,Tax rate
Taxes,Tax cuts
Taxes,Revenue
Taxes,IRS
Taxes,Tax bracket
Taxes,Sales tax
Taxes,Tax evasion
Taxes,Tax credit
Taxes,Tax deduction
Taxes,Property tax
Taxes,Tax return
Taxes,Taxpayer
Abortion,Abortion
Abortion,Pro-choice
Abortion,Pro-life
Abortion,Reproductive rights
Abortion,Roe v. Wade
Abortion,Planned Parenthood
Abortion,Fetal rights
Abortion,Abortion law
Abortion,Pregnancy termination
Abortion,Abortion clinic
Abortion,Abortion ban
Abortion,Abortion access
Abortion,Women's health
Abortion,Anti-abortion
Abortion,Abortion rights
Unemployment,Unemployment
Unemployment,Jobless
Unemployment,Employment rate
Unemployment,Job market
Unemployment,Layoffs
Unemployment,Workforce
Unemployment,Jobless claims
Unemployment,Labor market
Unemployment,Job creation
Unemployment,Underemployment
Unemployment,Job search
Unemployment,Unemployment benefits
Unemployment,Job training
Unemployment,Employment agency
Unemployment,Job vacancy
Domestic Economy,GDP
Domestic Economy,Economic growth
Domestic Economy,Inflation
Domestic Economy,Recession
Domestic Economy,Economic policy
Domestic Economy,Consumer spending
Domestic Economy,Domestic market
Domestic Economy,Economic outlook
Domestic Economy,Fiscal policy
Domestic Economy,Economic indicators
Domestic Economy,Economic stimulus
Domestic Economy,Economic development
Domestic Economy,Monetary policy
Domestic Economy,National debt
Domestic Economy,Household income
Domestic Economy,Economic recovery
Trade,Trade
Trade,Export
Trade,Import
Trade,Trade deficit
Trade,Tariffs
Trade,Trade agreement
Trade,International trade
Trade,Trade war
Trade,Trade policy
Trade,Trade balance
Trade,Free trade
Trade,Trade barriers
Trade,Trade negotiation
Trade,Trade surplus
Trade,WTO
Trade,Trade sanctions
Trade,Trade tariffs
Terrorism,Terrorism
Terrorism,Terrorist
Terrorism,Extremism
Terrorism,Radicalization
Terrorism,Counterterrorism
Terrorism,Bombing
Terrorism,ISIS
Terrorism,Al-Qaeda
Terrorism,Militant
Terrorism,Terrorist attack
Terrorism,Jihad
Terrorism,Terrorist organization
Terrorism,Anti-terrorism
Terrorism,Homeland security
Terrorism,Terrorist threat
Terrorism,Insurgency
Military,Military
Military,Defense
Military,Armed forces
Military,Troops
Military,Army
Military,Navy
Military,Air force
Military,Military strategy
Military,Defense policy
Military,Pentagon
Military,Military base
Military,Defense budget
Military,Military operation
Military,Veterans
Military,National security
Military,Defense contractor
Military,Military conflict
International Relations,Diplomacy
International Relations,Foreign policy
International Relations,International relations
International Relations,Bilateral relations
International Relations,Multilateral
International Relations,United Nations
International Relations,Geopolitics
International Relations,Diplomatic relations
International Relations,Embassy
International Relations,International cooperation
International Relations,Diplomatic mission
International Relations,Foreign affairs
International Relations,International treaty
International Relations,Global politics
International Relations,Foreign aid
International Relations,International diplomacy
Immigration / Refugees,Immigration
Immigration / Refugees,Refugee
Immigration / Refugees,Asylum
Immigration / Refugees,Migrant
Immigration / Refugees,Border control
Immigration / Refugees,Deportation
Immigration / Refugees,Visa
Immigration / Refugees,Immigration policy
Immigration / Refugees,Citizenship
Immigration / Refugees,Immigration reform
Immigration / Refugees,Immigration law
Immigration / Refugees,Illegal immigration
Immigration / Refugees,Refugee crisis
Immigration / Refugees,Immigration status
Immigration / Refugees,Border security
Immigration / Refugees,Immigrant rights
Healthcare,Healthcare
Healthcare,Health insurance
Healthcare,Medical care
Healthcare,Hospital
Healthcare,Doctor
Healthcare,Medicare
Healthcare,Medicaid
Healthcare,Healthcare reform
Healthcare,Prescription drugs
Healthcare,Patient care
Healthcare,Health policy
Healthcare,Public health
Healthcare,Health services
Healthcare,Medical treatment
Healthcare,Health system
Healthcare,Primary care
Healthcare,Health coverage
Healthcare,Health crisis
Gun Control,Gun control
Gun Control,Firearms
Gun Control,Second Amendment
Gun Control,Gun rights
Gun Control,Gun legislation
Gun Control,Gun violence
Gun Control,NRA
Gun Control,Gun ownership
Gun Control,Assault weapons
Gun Control,Background check
Gun Control,Gun safety
Gun Control,Gun laws
Gun Control,Gun regulation
Gun Control,Gun ban
Gun Control,Concealed carry
Gun Control,Gun control debate
Gun Control,Gun rights advocacy
Drugs,Drugs
Drugs,Narcotics
Drugs,Drug abuse
Drugs,Drug policy
Drugs,Drug trafficking
Drugs,Prescription drugs
Drugs,Addiction
Drugs,Drug regulation
Drugs,Opioid
Drugs,Cannabis
Drugs,Drug cartel
Drugs,Drug overdose
Drugs,Drug rehab
Drugs,Illicit drugs
Drugs,Drug legalization
Drugs,Drug enforcement
Drugs,Substance abuse
Police System,Police
Police System,Law enforcement
Police System,Policing
Police System,Police reform
Police System,Police brutality
Police System,Criminal justice
Police System,Police officer
Police System,Community policing
Police System,Police misconduct
Police System,Police department
Police System,Police accountability
Police System,Police training
Police System,Police shooting
Police System,Law enforcement agency
Police System,Policing policy
Police System,Police force
Racism,Racism
Racism,Racial discrimination
Racism,Racial inequality
Racism,Race relations
Racism,Racial bias
Racism,White supremacy
Racism,Anti-racism
Racism,Systemic racism
Racism,Racial justice
Racism,Civil rights
Racism,Racial profiling
Racism,Institutional racism
Racism,Racial diversity
Racism,Racial integration
Racism,Racial equity
Racism,Racial prejudice
Civil Liberties,Civil liberties
Civil Liberties,Freedom of speech
Civil Liberties,Privacy
Civil Liberties,Civil rights
Civil Liberties,Human rights
Civil Liberties,Free speech
Civil Liberties,Due process
Civil Liberties,Legal rights
Civil Liberties,Constitutional rights
Civil Liberties,Civil liberties organization
Civil Liberties,Freedom of assembly
Civil Liberties,Freedom of religion
Civil Liberties,Freedom of press
Civil Liberties,Individual rights
Civil Liberties,Civil liberties protection
Civil Liberties,Privacy rights
Environment,Environment
Environment,Climate change
Environment,Environmental policy
Environment,Sustainability
Environment,Pollution
Environment,Renewable energy
Environment,Conservation
Environment,Environmental protection
Environment,Greenhouse gases
Environment,Global warming
Environment,Environmental impact
Environment,Carbon footprint
Environment,Climate policy
Environment,Environmental regulation
Environment,Eco-friendly
Environment,Biodiversity
Environment,Environmental sustainability
Party Politics,Political party
Party Politics,Partisanship
Party Politics,Party politics
Party Politics,Republican
Party Politics,Democrat
Party Politics,Bipartisanship
Party Politics,Party platform
Party Politics,Political campaign
Party Politics,Party leadership
Party Politics,Party affiliation
Party Politics,Party ideology
Party Politics,Party conference
Party Politics,Electoral politics
Party Politics,Party system
Party Politics,Political party reform
Party Politics,Political partisanship
Election Fraud,Election fraud
Election Fraud,Voter fraud
Election Fraud,Election integrity
Election Fraud,Ballot tampering
Election Fraud,Voter suppression
Election Fraud,Electoral fraud
Election Fraud,Election security
Election Fraud,Voting irregularities
Election Fraud,Election monitoring
Election Fraud,Vote recount
Election Fraud,Election manipulation
Election Fraud,Electoral integrity
Election Fraud,Voter ID laws
Election Fraud,Mail-in voting
Election Fraud,Voting rights
Election Fraud,Election interference
Education,Education
Education,School
Education,Teacher
Education,Student
Education,Education policy
Education,Higher education
Education,Public school
Education,Curriculum
Education,Education reform
Education,Academic achievement
Education,Educational standards
Education,School funding
Education,Student loan
Education,Classroom
Education,Educational system
Education,Teacher training
Education,Online education
Education,Student performance
Media/Internet,Media
Media/Internet,Internet
Media/Internet,Social media
Media/Internet,Online platform
Media/Internet,Digital media
Media/Internet,Journalism
Media/Internet,Media bias
Media/Internet,Information technology
Media/Internet,Internet regulation
Media/Internet,Cybersecurity
Media/Internet,Online content
Media/Internet,Fake news
Media/Internet,Digital communication
Media/Internet,Media ethics
Media/Internet,Internet censorship
Media/Internet,Media literacy
Media/Internet,Digital privacy
Media/Internet,Online misinformation
